Interactive LLM-assisted Curriculum Learning for Multi-Task Evolutionary Policy Search

Multi-task policy search is a challenging problem because policies are required to generalize beyond training cases. Curriculum learning has proven to be effective in this setting, as it introduces complexity progressively. However, designing effective curricula is labor-intensive and requires extensive domain expertise. LLM-based curriculum generation has only recently emerged as a potential solution, but was limited to operate in static, offline modes without leveraging real-time feedback from the optimizer. Here we propose an interactive LLM-assisted framework for online curriculum generation, where the LLM adaptively designs training cases based on real-time feedback from the evolutionary optimization process. We investigate how different feedback modalities, ranging from numeric metrics alone to combinations with plots and behavior visualizations, influence the LLM ability to generate meaningful curricula. Through a 2D robot navigation case study, tackled with genetic programming as optimizer, we evaluate our approach against static LLM-generated curricula and expert-designed baselines. We show that interactive curriculum generation outperforms static approaches, with multimodal feedback incorporating both progression plots and behavior visualizations yielding performance competitive with expert-designed curricula. This work contributes to understanding how LLMs can serve as interactive curriculum designers for embodied AI systems, with potential extensions to broader evolutionary robotics applications.

==> data/cl-train-test-box.txt <==
version0    version0_sallstages version1    version1_sallstages version2    version2_sallstages
4.035e-01	1.066e+00	3.420e-01	3.182e-01	9.795e-02	3.663e-01
2.411e-01	2.920e-01	1.968e-01	4.252e-01	3.356e-01	7.367e-01
3.808e-01	5.777e-01	4.343e-01	4.120e-01	2.000e-01	6.031e-01
5.598e-01	3.178e-01	1.763e-01	4.051e-01	4.756e-01	4.936e-01
4.682e-01	2.087e-01	3.014e-01	4.019e-01	2.691e-01	4.603e-01
3.594e-01	1.838e-01	1.808e-01	3.348e-01	2.437e-01	4.841e-01
2.437e-01	4.226e-01	4.952e-01	5.002e-01	2.850e-01	3.652e-01
3.514e-01	7.741e-01	1.131e-01	4.907e-01	1.673e-01	2.838e-01
3.441e-01	3.485e-01	3.281e-01	6.251e-01	3.728e-01	5.836e-01
4.825e-01	3.265e-01	2.355e-01	4.162e-01	1.933e-01	5.520e-01


==> data/test-test-box.txt <==
version0	version1	version2	static_cl	random_cl	handmade
8.511e-02	1.622e-01	3.530e-02	1.707e-01	2.996e-01	1.434e-01
4.860e-02	8.340e-02	1.186e-01	1.644e-01	2.931e-01	2.161e-02
1.442e-01	8.951e-02	2.000e-01	1.598e-01	3.652e-01	4.874e-02
3.661e-01	7.231e-02	1.481e-01	2.844e-01	3.681e-02	3.942e-02
2.317e-01	2.222e-01	1.832e-01	1.350e-01	2.209e-01	4.225e-02
1.109e-01	9.981e-02	2.010e-01	1.147e-01	2.938e-01	1.144e-01
1.588e-01	2.165e-01	8.629e-02	1.037e-01	2.185e-01	4.482e-02
1.048e-01	9.940e-02	1.165e-01	2.198e-01	3.602e-01	8.642e-02
1.676e-01	1.685e-01	1.293e-01	2.671e-01	2.739e-01	7.166e-02
1.432e-01	8.457e-02	1.933e-01	4.608e-02	3.107e-01	6.092e-02


==> data/test-test-line.txt <==
step	version0	version0_min	version0_max	version1	version1_min	version1_max	version2	version2_min	version2_max	static_cl	static_cl_min	static_cl_max	random_cl	random_cl_min	random_cl_max	handmade	handmade_min	handmade_max
10000	3.425e-01	2.969e-01	3.574e-01	2.848e-01	2.267e-01	3.301e-01	2.329e-01	1.811e-01	3.010e-01	2.975e-01	2.680e-01	3.301e-01	2.977e-01	2.613e-01	3.241e-01	2.147e-01	1.689e-01	2.749e-01
20000	2.849e-01	1.715e-01	3.232e-01	2.522e-01	2.089e-01	2.695e-01	2.240e-01	1.856e-01	2.435e-01	2.776e-01	2.546e-01	2.984e-01	2.663e-01	2.306e-01	2.969e-01	2.397e-01	2.285e-01	2.712e-01
30000	2.196e-01	2.112e-01	2.422e-01	1.955e-01	1.447e-01	2.442e-01	2.444e-01	2.049e-01	2.822e-01	2.680e-01	2.467e-01	2.876e-01	2.830e-01	2.371e-01	3.309e-01	1.037e-01	4.177e-02	1.754e-01
40000	1.821e-01	1.414e-01	2.338e-01	2.071e-01	1.583e-01	2.519e-01	1.744e-01	1.292e-01	2.196e-01	2.335e-01	2.113e-01	2.485e-01	2.464e-01	2.059e-01	2.889e-01	1.037e-01	4.240e-02	1.766e-01
50000	1.679e-01	8.922e-02	2.307e-01	1.701e-01	1.226e-01	2.011e-01	1.795e-01	1.567e-01	2.261e-01	2.391e-01	2.040e-01	2.607e-01	2.635e-01	2.278e-01	2.778e-01	7.866e-02	4.601e-02	1.051e-01
60000	1.732e-01	1.218e-01	1.963e-01	1.611e-01	1.072e-01	2.068e-01	1.694e-01	1.365e-01	2.084e-01	2.462e-01	1.919e-01	2.621e-01	2.578e-01	2.425e-01	3.054e-01	6.666e-02	4.038e-02	8.414e-02
70000	1.530e-01	1.194e-01	1.638e-01	1.378e-01	9.782e-02	1.714e-01	1.413e-01	1.001e-01	1.901e-01	1.827e-01	1.674e-01	2.061e-01	2.193e-01	2.059e-01	2.263e-01	7.415e-02	4.751e-02	1.067e-01
80000	1.561e-01	1.063e-01	1.654e-01	1.298e-01	8.581e-02	1.669e-01	1.412e-01	1.170e-01	1.908e-01	1.666e-01	1.198e-01	2.075e-01	2.673e-01	2.341e-01	3.079e-01	6.736e-02	4.289e-02	8.273e-02


==> data/train-test-box.txt <==
version0	version1	version2	static_cl	random_cl	handmade
4.035e-01	3.420e-01	9.795e-02	4.480e-01	6.816e-01	4.078e-01
2.411e-01	1.968e-01	3.356e-01	4.321e-01	4.485e-01	1.964e-01
3.808e-01	4.343e-01	2.000e-01	3.428e-01	8.467e-01	4.375e-01
5.598e-01	1.763e-01	4.756e-01	5.249e-01	1.240e-01	9.413e-02
4.682e-01	3.014e-01	2.691e-01	5.081e-01	6.991e-01	2.736e-01
3.594e-01	1.808e-01	2.437e-01	2.852e-01	4.786e-01	1.395e-01
2.437e-01	4.952e-01	2.850e-01	4.466e-01	9.163e-01	1.360e-01
3.514e-01	1.131e-01	1.673e-01	6.905e-01	8.599e-01	5.130e-01
3.441e-01	3.281e-01	3.728e-01	4.990e-01	6.968e-01	3.426e-01
4.825e-01	2.355e-01	1.933e-01	3.197e-01	5.784e-01	1.651e-01


==> data/train-test-line.txt <==
step	version0	version0_min	version0_max	version1	version1_min	version1_max	version2	version2_min	version2_max	static_cl	static_cl_min	static_cl_max	random_cl	random_cl_min	random_cl_max	handmade	handmade_min	handmade_max
10000	7.030e-01	4.607e-01	9.750e-01	6.514e-01	3.899e-01	8.741e-01	4.812e-01	3.376e-01	5.493e-01	6.968e-01	5.081e-01	8.990e-01	5.234e-01	3.433e-01	6.693e-01	5.871e-01	3.903e-01	8.044e-01
20000	5.936e-01	4.618e-01	7.964e-01	5.037e-01	3.548e-01	5.880e-01	5.713e-01	3.947e-01	7.815e-01	4.905e-01	3.906e-01	5.099e-01	4.798e-01	3.279e-01	6.563e-01	5.663e-01	3.369e-01	6.919e-01
30000	4.792e-01	3.439e-01	6.180e-01	4.163e-01	2.230e-01	5.960e-01	3.533e-01	3.102e-01	3.882e-01	5.781e-01	3.381e-01	8.099e-01	4.530e-01	3.418e-01	4.701e-01	2.914e-01	5.107e-02	4.958e-01
40000	4.010e-01	3.250e-01	4.708e-01	5.517e-01	4.696e-01	5.808e-01	3.770e-01	2.999e-01	4.179e-01	4.302e-01	2.752e-01	5.359e-01	4.538e-01	3.283e-01	5.566e-01	3.101e-01	1.893e-01	4.603e-01
50000	3.530e-01	2.429e-01	4.649e-01	4.566e-01	3.524e-01	5.604e-01	3.926e-01	3.088e-01	4.892e-01	4.558e-01	3.869e-01	5.590e-01	4.270e-01	3.245e-01	4.182e-01	1.816e-01	8.982e-02	1.799e-01
60000	3.717e-01	2.920e-01	4.242e-01	3.353e-01	2.480e-01	3.828e-01	3.777e-01	2.676e-01	4.844e-01	3.897e-01	3.072e-01	4.576e-01	5.119e-01	3.432e-01	5.709e-01	1.974e-01	1.088e-01	2.416e-01
70000	4.404e-01	2.802e-01	5.639e-01	4.353e-01	3.226e-01	5.998e-01	3.348e-01	2.213e-01	4.273e-01	4.623e-01	3.605e-01	5.572e-01	5.955e-01	5.413e-01	7.263e-01	2.727e-01	1.728e-01	3.074e-01
80000	3.834e-01	3.459e-01	4.520e-01	2.803e-01	1.848e-01	3.385e-01	2.640e-01	1.950e-01	3.230e-01	4.497e-01	3.651e-01	5.058e-01	6.330e-01	5.036e-01	8.098e-01	2.706e-01	1.459e-01	3.915e-01


==> data/train-train-box.txt <==
version0	version1	version2	static_cl	random_cl	handmade
3.422e-01	4.194e-01	1.596e-01	4.824e-01	9.612e-02	3.242e-01
4.278e-01	2.185e-01	1.557e-01	5.453e-01	4.998e-02	3.373e-02
1.161e-01	3.359e-01	1.830e-01	1.243e-01	6.208e-02	2.823e-01
2.899e-01	3.063e-01	3.236e-01	1.093e-01	5.441e-02	1.439e-01
2.381e-01	4.532e-01	2.630e-01	3.605e-01	7.584e-02	1.517e-01
1.265e-01	3.837e-01	4.352e-01	1.331e-01	5.944e-02	1.973e-01
2.867e-01	3.166e-01	2.473e-01	1.099e-01	4.380e-02	2.317e-01
2.575e-01	1.496e-01	3.053e-01	3.008e-01	4.645e-02	2.711e-01
1.468e-01	5.484e-01	3.516e-01	2.156e-01	5.101e-02	1.932e-01
8.445e-02	1.231e-01	1.804e-01	1.577e-01	5.925e-02	1.491e-01


==> data/train-train-line.txt <==
step	version0	version0_min	version0_max	version1	version1_min	version1_max	version2	version2_min	version2_max	static_cl	static_cl_min	static_cl_max	random_cl	random_cl_min	random_cl_max	handmade	handmade_min	handmade_max
10000	1.110e-01	9.182e-02	1.099e-01	9.118e-02	7.313e-02	1.026e-01	9.692e-02	8.522e-02	1.105e-01	4.146e-02	9.041e-03	8.384e-02	3.811e-02	2.740e-02	4.784e-02	1.355e-02	1.053e-02	1.504e-02
20000	2.352e-01	1.076e-01	2.707e-01	1.659e-01	1.174e-01	1.947e-01	1.597e-01	1.046e-01	1.756e-01	7.655e-02	4.369e-02	9.648e-02	3.421e-02	2.363e-02	4.689e-02	1.408e-02	1.098e-02	1.792e-02
30000	2.081e-01	1.098e-01	2.516e-01	2.092e-01	1.436e-01	2.964e-01	2.163e-01	1.238e-01	2.853e-01	1.285e-01	8.023e-02	1.336e-01	3.691e-02	3.259e-02	4.413e-02	3.701e-02	3.283e-02	3.976e-02
40000	2.094e-01	1.240e-01	2.908e-01	2.679e-01	1.834e-01	3.144e-01	2.508e-01	1.635e-01	3.025e-01	1.308e-01	8.614e-02	1.324e-01	4.191e-02	3.154e-02	4.960e-02	2.894e-02	2.510e-02	3.565e-02
50000	2.234e-01	1.455e-01	3.048e-01	2.608e-01	1.763e-01	2.836e-01	2.523e-01	1.542e-01	3.642e-01	1.338e-01	9.130e-02	1.599e-01	4.523e-02	3.522e-02	5.653e-02	6.114e-02	4.402e-02	8.548e-02
60000	2.107e-01	1.228e-01	2.968e-01	2.977e-01	1.996e-01	3.816e-01	2.679e-01	1.719e-01	3.577e-01	1.930e-01	1.102e-01	2.155e-01	5.696e-02	4.123e-02	6.371e-02	9.751e-02	6.946e-02	1.384e-01
70000	2.393e-01	1.275e-01	3.184e-01	2.981e-01	2.186e-01	3.737e-01	2.848e-01	1.998e-01	3.629e-01	2.122e-01	1.188e-01	2.780e-01	6.037e-02	4.623e-02	7.021e-02	1.504e-01	9.290e-02	1.960e-01
80000	2.316e-01	1.316e-01	2.891e-01	3.255e-01	2.404e-01	4.105e-01	2.605e-01	1.810e-01	3.190e-01	2.539e-01	1.265e-01	3.456e-01	5.984e-02	5.024e-02	6.142e-02	1.978e-01	1.497e-01	2.612e-01

